Selective recovery of critical materials in supercritical water desalination

Supercritical water desalination (SCWD) is an alternative zero-liquid discharge desalination technique that can overcome many technical and environmental challenges in common desalination processes. Our recent techno-economic analyses on the process integration and intensification of an SCWD process suggest that SCWD can be an economically competitive zero-liquid discharge desalination technique for highly concentrated brines. In addition to these attractive features, this work explores the possibility of utilizing the SCWD process for the selective recovery of industrially essential materials as co-products. Model brines containing sodium chloride, neodymium chloride, and other sodium-containing salts, are examined as model feeds from 25 to 450 C at 25 MPa. The sodium contents in the effluent were not sensitive to the presence other salts, but that of neodymium was. When sodium acetate was added, water-insoluble precipitates were obtained. The characterization of these deposits using gas pycnometer, FT-IR, SEM/EDS, and XRD indicates that the precipitates mainly contain neodymium hydroxide and some low-concentration impurities. These results suggest that an SCWD process has the potential to recover critical materials while producing freshwater.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



